Splitting of primes in number fields generated by points on some modular curves

We study the splitting of primes in number fields generated by points on modular curves. Momose was the first to notice that quadratic points on $X_1(n)$ generate quadratic fields over which certain primes split in a particular way and his results were later expanded upon by Krumm. We prove results about the splitting behaviour of primes in quadratic fields generated by points on the modular curves $X_0(n)$ which are hyperelliptic (except for $n=37$) and in cubic fields generated by points on $X_1(2, 14)$.

==> magma/22.txt <==
//
//	code for Theorem 2.1 a) for N=22
//





C:=SmallModularCurve(22);		//gives a modular curve X_0(22)
SimplifiedModel(C);			//gives C=X_0(22) in the form y^2=f_22(x)





A:={};
S:=[0..512];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then				//because (m,n)=1
            f:=m^6-4*m^4*n^2+20*m^3*n^3-40*m^2*n^4+48*m*n^5-32*n^6;		//this is n^6d=Ds^2 in (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^6
            A:=A join {f mod 512};						//we put the residues modulo 512 in the set A
        end if;
    end for;
end for;
A;										//in the end the set A will contain all possible values of Ds^2 modulo 512, for Ds^2 from (2)

==> magma/26.txt <==
//
//	code for Theorem 2.1 a) for N=26
//





C:=SmallModularCurve(26);		//gives a modular curve X_0(26)
SimplifiedModel(C);			//gives C=X_0(26) in the form y^2=f_26(x)





A:={};
S:=[0..169];
for m in S do
    for n in S do
        if ((m mod 13) ne 0) or ((n mod 13) ne 0) then					//because (m,n)=1
            f:=m^6-8*m^5*n+8*m^4*n^2-18*m^3*n^3+8*m^2*n^4-8*m*n^5+n^6;			//this is n^6d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^6
            A:=A join {f mod 169};							//we put the residues modulo 169 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 169=13^2, for Ds^2 from (2)




A:={};
S:=[0..128];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then					//because (m,n)=1
            f:=m^6-8*m^5*n+8*m^4*n^2-18*m^3*n^3+8*m^2*n^4-8*m*n^5+n^6;			//this is n^6d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^6
            A:=A join {f mod 128};							//we put the residues modulo 128 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 128, for Ds^2 from (2)


==> magma/28.txt <==
//
//	code for Theorem 2.1 a) for N=28
//





C:=SmallModularCurve(28);		//gives a modular curve X_0(28)
SimplifiedModel(C);			//gives C=X_0(28) in the form y^2=f_28(x)





A:={};
S:=[0..3];
for m in S do
    for n in S do
        if ((m mod 3) ne 0) or ((n mod 3) ne 0) then					//because (m,n)=1
            f:=4*m^6-12*m^5*n+25*m^4*n^2-30*m^3*n^3+25*m^2*n^4-12*m*n^5+4*n^6;		//this is n^6d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^6
            A:=A join {f mod 3};							//we put the residues modulo 128 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 128, for Ds^2 from (2)





A:={};
S:=[0..49];
for m in S do
    for n in S do
        if ((m mod 7) ne 0) or ((n mod 7) ne 0) then					//because (m,n)=1
            f:=4*m^6-12*m^5*n+25*m^4*n^2-30*m^3*n^3+25*m^2*n^4-12*m*n^5+4*n^6;		//this is n^6d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^6
            A:=A join {f mod 49};							//we put the residues modulo 49 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 49, for Ds^2 from (2)

==> magma/29.txt <==
//
//	code for Theorem 2.1 a) for N=29
//





C:=SmallModularCurve(29);		//gives a modular curve X_0(29)
SimplifiedModel(C);			//gives C=X_0(29) in the form y^2=f_29(x)





A:={};
S:=[0..32];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then					//because (m,n)=1
            f:=m^6-4*m^5*n-12*m^4*n^2+2*m^3*n^3+8*m^2*n^4+8*m*n^5-7*n^6;		//this is n^6d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^6
            A:=A join {f mod 32};							//we put the residues modulo 32 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 32, for Ds^2 from (2)

==> magma/30.txt <==
//
//	code for Theorem 2.1 a) for N=30
//





C:=SmallModularCurve(30);		//gives a modular curve X_0(30)
SimplifiedModel(C);			//gives C=X_0(30) in the form y^2=f_30(x)





A:={};
S:=[0..128];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then									//because (m,n)=1
            f:=m^8+14*m^7*n+79*m^6*n^2+242*m^5*n^3+441*m^4*n^4+484*m^3*n^5+316*m^2*n^6+112*m*n^7+16*n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 128};											//we put the residues modulo 128 in the set A
        end if;
    end for;
end for;
A;															//in the end the set A will contain all possible values of Ds^2 modulo 128, for Ds^2 from (2)





A:={};
S:=[0..3];
for m in S do
    for n in S do
        if ((m mod 3) ne 0) or ((n mod 3) ne 0) then									//because (m,n)=1
            f:=m^8+14*m^7*n+79*m^6*n^2+242*m^5*n^3+441*m^4*n^4+484*m^3*n^5+316*m^2*n^6+112*m*n^7+16*n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 3};											//we put the residues modulo 3 in the set A
        end if;
    end for;
end for;
A;															//in the end the set A will contain all possible values of Ds^2 modulo 3, for Ds^2 from (2)





A:={};
S:=[0..25];
for m in S do
    for n in S do
        if ((m mod 5) ne 0) or ((n mod 5) ne 0) then									//because (m,n)=1
            f:=m^8+14*m^7*n+79*m^6*n^2+242*m^5*n^3+441*m^4*n^4+484*m^3*n^5+316*m^2*n^6+112*m*n^7+16*n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 25};											//we put the residues modulo 25 in the set A
        end if;
    end for;
end for;
A;															//in the end the set A will contain all possible values of Ds^2 modulo 25, for Ds^2 from (2)



==> magma/33.txt <==
//
//	code for Theorem 2.1 a) for N=33
//





C:=SmallModularCurve(33);		//gives a modular curve X_0(33)
SimplifiedModel(C);			//gives C=X_0(33) in the form y^2=f_33(x)





A:={};
S:=[0..8];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then							//because (m,n)=1
            f:=m^8+10*m^6*n^2-8*m^5*n^3+47*m^4*n^4-40*m^3*n^5+82*m^2*n^6-44*m*n^7+33*n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 8};									//we put the residues modulo 8 in the set A
        end if;
    end for;
end for;
A;													//in the end the set A will contain all possible values of Ds^2 modulo 8, for Ds^2 from (2)



==> magma/35.txt <==
//
//	code for Theorem 2.1 a) for N=35
//





C:=SmallModularCurve(35);		//gives a modular curve X_0(35)
SimplifiedModel(C);			//gives C=X_0(35) in the form y^2=f_35(x)





A:={};
S:=[0..4];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then							//because (m,n)=1
            f:=m^8-4*m^7*n-6*m^6*n^2-4*m^5*n^3-9*m^4*n^4 + 4*m^3*n^5-6*m^2*n^6+4*m*n^7+n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 4};									//we put the residues modulo 4 in the set A
        end if;
    end for;
end for;
A;													//in the end the set A will contain all possible values of Ds^2 modulo 4, for Ds^2 from (2)





A:={};
S:=[0..25];
for m in S do
    for n in S do
        if ((m mod 5) ne 0) or ((n mod 5) ne 0) then							//because (m,n)=1
            f:=m^8-4*m^7*n-6*m^6*n^2-4*m^5*n^3-9*m^4*n^4 + 4*m^3*n^5-6*m^2*n^6+4*m*n^7+n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 25};									//we put the residues modulo 25 in the set A
        end if;
    end for;
end for;
A;													//in the end the set A will contain all possible values of Ds^2 modulo 25, for Ds^2 from (2)





A:={};
S:=[0..7];
for m in S do
    for n in S do
        if ((m mod 7) ne 0) or ((n mod 7) ne 0) then							//because (m,n)=1
            f:=m^8-4*m^7*n-6*m^6*n^2-4*m^5*n^3-9*m^4*n^4 + 4*m^3*n^5-6*m^2*n^6+4*m*n^7+n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 7};									//we put the residues modulo 7 in the set A
        end if;
    end for;
end for;
A;													//in the end the set A will contain all possible values of Ds^2 modulo 7, for Ds^2 from (2)



==> magma/39.txt <==
//
//	code for Theorem 2.1 a) for N=39
//





C:=SmallModularCurve(39);		//gives a modular curve X_0(39)
SimplifiedModel(C);			//gives C=X_0(39) in the form y^2=f_39(x)





A:={};
S:=[0..4];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then							//because (m,n)=1
            f:=m^8-6*m^7*n+3*m^6*n^2+12*m^5*n^3-23*m^4*n^4+12*m^3*n^5+3*m^2*n^6-6*m*n^7+n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 4};									//we put the residues modulo 4 in the set A
        end if;
    end for;
end for;
A;													//in the end the set A will contain all possible values of Ds^2 modulo 4, for Ds^2 from (2)





A:={};
S:=[0..13];
for m in S do
    for n in S do
        if ((m mod 13) ne 0) or ((n mod 13) ne 0) then							//because (m,n)=1
            f:=m^8-6*m^7*n+3*m^6*n^2+12*m^5*n^3-23*m^4*n^4+12*m^3*n^5+3*m^2*n^6-6*m*n^7+n^8;		//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 13};									//we put the residues modulo 13 in the set A
        end if;
    end for;
end for;
A;													//in the end the set A will contain all possible values of Ds^2 modulo 13, for Ds^2 from (2)



==> magma/40.txt <==
//
//	code for Theorem 2.1 a) for N=40
//





C:=SmallModularCurve(40);		//gives a modular curve X_0(40)
SimplifiedModel(C);			//gives C=X_0(40) in the form y^2=f_40(x)





A:={};
S:=[0..3];
for m in S do
    for n in S do
        if ((m mod 3) ne 0) or ((n mod 3) ne 0) then					//because (m,n)=1
            f:=m^8+8*m^6*n^2-2*m^4*n^4+8*m^2*n^6+n^8;					//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 3};							//we put the residues modulo 3 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 3, for Ds^2 from (2)





A:={};
S:=[0..5];
for m in S do
    for n in S do
        if ((m mod 5) ne 0) or ((n mod 5) ne 0) then					//because (m,n)=1
            f:=m^8+8*m^6*n^2-2*m^4*n^4+8*m^2*n^6+n^8;					//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 5};							//we put the residues modulo 5 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 5, for Ds^2 from (2)




==> magma/46.txt <==
//
//	code for Theorem 2.1 a) for N=46
//





C:=SmallModularCurve(46);		//gives a modular curve X_0(46)
SimplifiedModel(C);			//gives C=X_0(46) in the form y^2=f_46(x)





A:={};
S:=[0..512];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) or ((n mod 2) ne 0) then							//because (m,n)=1
            f:=m^12-2*m^11*n+5*m^10*n^2+6*m^9*n^3-26*m^8*n^4+84*m^7*n^5-
		113*m^6*n^6+134*m^5*n^7-64*m^4*n^8+26*m^3*n^9+12*m^2*n^10+8*m*n^11-7*n^12;		//this is n^12d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^12
            A:=A join {f mod 512};									//we put the residues modulo 512 in the set A
        end if;
    end for;
end for;
A;													//in the end the set A will contain all possible values of Ds^2 modulo 512, for Ds^2 from (2)

==> magma/48.txt <==
//
//	code for Theorem 2.1 a) for N=48
//





C:=SmallModularCurve(48);		//gives a modular curve X_0(48)
SimplifiedModel(C);			//gives C=X_0(48) in the form y^2=f_48(x)





A:={};
S:=[0..128];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) and ((n mod 2) ne 0) then					//because (m,n)=1
            f:=m^8 + 14*m^4*n^4 + n^8;							//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 128};							//we put the residues modulo 128 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 128, for Ds^2 from (2)





A:={};
S:=[0..3];
for m in S do
    for n in S do
        if ((m mod 3) ne 0) or ((n mod 3) ne 0) then					//because (m,n)=1
            f:=m^8 + 14*m^4*n^4 + n^8;							//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 3};							//we put the residues modulo 3 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 3, for Ds^2 from (2)





A:={};
S:=[0..5];
for m in S do
    for n in S do
        if ((m mod 5) ne 0) or ((n mod 5) ne 0) then					//because (m,n)=1
            f:=m^8 + 14*m^4*n^4 + n^8;							//this is n^8d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^8
            A:=A join {f mod 5};							//we put the residues modulo 5 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 5, for Ds^2 from (2)




==> magma/50.txt <==
//
//	code for Theorem 2.1 a) for N=50
//





C:=SmallModularCurve(50);		//gives a modular curve X_0(50)
SimplifiedModel(C);			//gives C=X_0(50) in the form y^2=f_50(x)





A:={};
S:=[0..128];
for m in S do
    for n in S do
        if ((m mod 2) ne 0) and ((n mod 2) ne 0) then					//because (m,n)=1
            f:=m^6-4*m^5*n-10*m^3*n^3-4*m*n^5+n^6;					//this is n^6d=Ds^2 from (2), obtained by putting x=m/n in SimplifiedModel(C) from above and multiplying with the denominator n^6
            A:=A join {f mod 128};							//we put the residues modulo 128 in the set A
        end if;
    end for;
end for;
A;											//in the end the set A will contain all possible values of Ds^2 modulo 128, for Ds^2 from (2)


==> magma/Remark1.txt <==
//
// with the notation from Proposition 1.1 in "E. Ozman: Points on quadratic twists of X_0(N)",
// the function Ozman(p,N) checks whether p is in the set S_N
//

function Ozman(p,N)
   _<x>:=PolynomialRing(Integers());
   M:=NumberField(x^2+N);
   h:=HilbertClassPolynomial(Discriminant(M));
   B:=NumberField(h);
   H:=HilbertClassField(M);
   OB:=RingOfIntegers(B);
   fac1:=Factorization(p*OB);
   tr1:=false;
   for i:=1 to #fac1 do tr1:=tr1 or (Degree(fac1[i,1]) eq 1); end for;
   tr2:=(#Factorization(p*RingOfIntegers(H)) div #Factorization(p*RingOfIntegers(M))) eq Degree(H);
   return tr1 and tr2;
end function;

Ozman(2,22);			// checks whether p=2 is in the set S_22

==> magma/Table1.txt <==
//
// code for finding the model y^2=f_22(x) for X_0(22) and the factorization of f_22 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(22));
C;
f:=x^6-4*x^4+20*x^3-40*x^2+48*x-32;
Factorization(f);





//
// code for finding the model y^2=f_23(x) for X_0(23) and the factorization of f_23 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(23));
C;
f:=x^6-8*x^5+2*x^4+2*x^3-11*x^2+10*x-7;
Factorization(f);





//
// code for finding the model y^2=f_26(x) for X_0(26) and the factorization of f_26 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(26));
C;
f:=x^6-8*x^5+8*x^4-18*x^3+8*x^2-8*x+1;
Factorization(f);





//
// code for finding the model y^2=f_28(x) for X_0(28) and the factorization of f_28 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(28));
C;
f:=4*x^6-12*x^5+25*x^4-30*x^3+25*x^2-12*x+4;
Factorization(f);					// this is the factorization of the normalized model, so we have to multiply it by 4, which is the leading coefficient of f





//
// code for finding the model y^2=f_29(x) for X_0(29) and the factorization of f_29 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(29));
C;
f:=x^6-4*x^5-12*x^4+2*x^3+8*x^2+8*x-7;
Factorization(f);





//
// code for finding the model y^2=f_30(x) for X_0(30) and the factorization of f_30 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(30));
C;
f:=x^8+14*x^7+79*x^6+242*x^5+441*x^4+484*x^3+316*x^2+112*x+16;
Factorization(f);





//
// code for finding the model y^2=f_31(x) for X_0(31) and the factorization of f_31 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(31));
C;
f:=x^6-8*x^5+6*x^4+18*x^3-11*x^2-14*x-3;
Factorization(f);





//
// code for finding the model y^2=f_33(x) for X_0(33) and the factorization of f_33 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(33));
C;
f:=x^8+10*x^6-8*x^5+47*x^4-40*x^3+82*x^2-44*x+33;
Factorization(f);





//
// code for finding the model y^2=f_35(x) for X_0(35) and the factorization of f_35 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(35));
C;
f:=x^8-4*x^7-6*x^6-4*x^5-9*x^4+4*x^3-6*x^2+4*x+1;
Factorization(f);





//
// code for finding the model y^2=f_39(x) for X_0(39) and the factorization of f_39 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(39));
C;
f:=x^8-6*x^7+3*x^6+12*x^5-23*x^4+12*x^3+3*x^2-6*x+1;
Factorization(f);





//
// code for finding the model y^2=f_40(x) for X_0(40) and the factorization of f_40 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(40));
C;
f:=x^8+8*x^6-2*x^4+8*x^2+1;
Factorization(f);





//
// code for finding the model y^2=f_41(x) for X_0(41) and the factorization of f_41 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(41));
C;
f:=x^8-4*x^7-8*x^6+10*x^5+20*x^4+8*x^3-15*x^2-20*x-8;
Factorization(f);





//
// code for finding the model y^2=f_46(x) for X_0(46) and the factorization of f_46 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(46));
C;
f:=x^12-2*x^11+5*x^10+6*x^9-26*x^8+84*x^7-113*x^6+134*x^5-64*x^4+26*x^3+12*x^2+8*x-7;
Factorization(f);





//
// code for finding the model y^2=f_47(x) for X_0(47) and the factorization of f_47 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(47));
C;
f:=x^10-6*x^9+11*x^8-24*x^7+19*x^6-16*x^5-13*x^4+30*x^3-38*x^2+28*x-11;
Factorization(f);





//
// code for finding the model y^2=f_48(x) for X_0(48) and the factorization of f_48 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(48));
C;
f:=x^8+14*x^4+1;
Factorization(f);





//
// code for finding the model y^2=f_50(x) for X_0(50) and the factorization of f_50 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(50));
C;
f:=x^6-4*x^5-10*x^3-4*x+1;
Factorization(f);





//
// code for finding the model y^2=f_59(x) for X_0(59) and the factorization of f_59 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(59));
C;
f:=x^12-8*x^11+22*x^10-28*x^9+3*x^8+40*x^7-62*x^6+40*x^5-3*x^4-24*x^3+20*x^2-4*x-8;
Factorization(f);





//
// code for finding the model y^2=f_71(x) for X_0(71) and the factorization of f_71 in Q[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(71));
C;
f:=x^14+4*x^13-2*x^12-38*x^11-77*x^10-26*x^9+111*x^8+148*x^7+x^6-122*x^5-70*x^4+30*x^3+40*x^2+4*x-11;
Factorization(f);

==> magma/Table3.txt <==
//
// code for finding the model y^2=f_26(x) for X_0(26) and the factorization of f_26 in Q(√13)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(26));
C;
f:=x^6-8*x^5+8*x^4-18*x^3+8*x^2-8*x+1;
Factorization(f);
Discriminant(f);
Factorization(Integers()!Discriminant(f));

K<x>:=PolynomialRing(QuadraticField(13));
Factorization(f, K);





//
// code for finding the model y^2=f_28(x) for X_0(28) and the factorization of f_28 in Q(√-7)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(28));
C;
f:=4*x^6-12*x^5+25*x^4-30*x^3+25*x^2-12*x+4;
Factorization(f);					// // this is the factorization of the normalized model, so we have to multiply it by 4, which is the leading coefficient of f
Discriminant(2*Factorization(f)[1][1]);
Factorization(Integers()!Discriminant(2*Factorization(f)[1][1]));
Discriminant(Factorization(f)[2][1]);
Factorization(Integers()!Discriminant(Factorization(f)[2][1]));
Discriminant(2*Factorization(f)[3][1]);
Factorization(Integers()!Discriminant(2*Factorization(f)[3][1]));

K<x>:=PolynomialRing(QuadraticField(-7));
Factorization(f, K);					





//
// code for finding the model y^2=f_29(x) for X_0(29) and the factorization of f_29 in Q(√29)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(29));
C;
f:=x^6-4*x^5-12*x^4+2*x^3+8*x^2+8*x-7;
Factorization(f);
Discriminant(f);
Factorization(Integers()!Discriminant(f));

K<x>:=PolynomialRing(QuadraticField(29));
Factorization(f, K);





//
// code for finding the model y^2=f_30(x) for X_0(30) and the factorization of f_30 in Q(√5)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(30));
C;
f:=x^8+14*x^7+79*x^6+242*x^5+441*x^4+484*x^3+316*x^2+112*x+16;
Factorization(f);
Discriminant(Factorization(f)[1][1]);
Factorization(Integers()!Discriminant(Factorization(f)[1][1]));
Discriminant(Factorization(f)[2][1]);
Factorization(Integers()!Discriminant(Factorization(f)[2][1]));
Discriminant(Factorization(f)[3][1]);
Factorization(Integers()!Discriminant(Factorization(f)[3][1]));

K<x>:=PolynomialRing(QuadraticField(5));
Factorization(f, K);





//
// code for finding the model y^2=f_33(x) for X_0(33) and the factorization of f_33 in Q(√-11)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(33));
C;
f:=x^8+10*x^6-8*x^5+47*x^4-40*x^3+82*x^2-44*x+33;
Factorization(f);
Discriminant(Factorization(f)[1][1]);
Factorization(Integers()!Discriminant(Factorization(f)[1][1]));
Discriminant(Factorization(f)[2][1]);
Factorization(Integers()!Discriminant(Factorization(f)[2][1]));

K<x>:=PolynomialRing(QuadraticField(-11));
Factorization(f, K);





//
// code for finding the model y^2=f_35(x) for X_0(35) and the factorization of f_35 in Q(√5)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(35));
C;
f:=x^8-4*x^7-6*x^6-4*x^5-9*x^4+4*x^3-6*x^2+4*x+1;
Factorization(f);
Discriminant(Factorization(f)[1][1]);
Factorization(Integers()!Discriminant(Factorization(f)[1][1]));
Discriminant(Factorization(f)[2][1]);
Factorization(Integers()!Discriminant(Factorization(f)[2][1]));

K<x>:=PolynomialRing(QuadraticField(5));
Factorization(f, K);





//
// code for finding the model y^2=f_39(x) for X_0(39) and the factorization of f_39 in Q(√13)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(39));
C;
f:=x^8-6*x^7+3*x^6+12*x^5-23*x^4+12*x^3+3*x^2-6*x+1;
Factorization(f);
Discriminant(Factorization(f)[1][1]);
Factorization(Integers()!Discriminant(Factorization(f)[1][1]));
Discriminant(Factorization(f)[2][1]);
Factorization(Integers()!Discriminant(Factorization(f)[2][1]));

K<x>:=PolynomialRing(QuadraticField(13));
Factorization(f, K);





//
// code for finding the model y^2=f_40(x) for X_0(40) and the factorization of f_40 in Q(√-1)[X] and Q(√5)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(40));
C;
f:=x^8+8*x^6-2*x^4+8*x^2+1;
Factorization(f);
Discriminant(f);
Factorization(Integers()!Discriminant(f));

K<x>:=PolynomialRing(QuadraticField(-1));
Factorization(f, K);

K<x>:=PolynomialRing(QuadraticField(5));
Factorization(f, K);





//
// code for finding the model y^2=f_41(x) for X_0(41) and the factorization of f_41 in Q(√41)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(41));
C;
f:=x^8-4*x^7-8*x^6+10*x^5+20*x^4+8*x^3-15*x^2-20*x-8;
Factorization(f);
Discriminant(f);
Factorization(Integers()!Discriminant(f));

K<x>:=PolynomialRing(QuadraticField(41));
Factorization(f, K);





//
// code for finding the model y^2=f_48(x) for X_0(48) and the factorization of f_48 in Q(√-1)[X] and Q(√3)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(48));
C;
f:=x^8+14*x^4+1;
Factorization(f);
Discriminant(Factorization(f)[1][1]);
Factorization(Integers()!Discriminant(Factorization(f)[1][1]));
Discriminant(Factorization(f)[2][1]);
Factorization(Integers()!Discriminant(Factorization(f)[2][1]));

K<x>:=PolynomialRing(QuadraticField(-1));
Factorization(f, K);

K<x>:=PolynomialRing(QuadraticField(3));
Factorization(f, K);





//
// code for finding the model y^2=f_50(x) for X_0(50) and the factorization of f_50 in Q(√5)[X]
//
_<x>:=PolynomialRing(Rationals());
C:=SimplifiedModel(SmallModularCurve(50));
C;
f:=x^6-4*x^5-10*x^3-4*x+1;
Factorization(f);
Discriminant(f);
Factorization(Integers()!Discriminant(f));

K<x>:=PolynomialRing(QuadraticField(5));
Factorization(f, K);

==> magma/Table4.txt <==
//
//	code for Theorem 2.8, Table 4
//





function check(p,f);                                                  		  // this function returns the set of all possible residues of f mod p if p is not 2, and mod 4 if p is 2
A:={};                                                                   
S:=[0..p];
for m in S do
    for n in S do
        if ((m mod p) ne 0) or ((n mod p) ne 0) then 			         // because (m,n)=1
              g:=Integers()!Evaluate(f, [m, 0, n]);
              if p eq 2 then
                  A:=A join {-g mod 4};                                          // we put the residues modulo 4 in the set A
              else 
                  A:=A join {-g mod p};         	                      	 // we put the residues modulo p in the set A
              end if;
        end if;
    end for;
end for;
return A;
end function;


function Unramified(N);                                              	         // this function returns the set of primes between 1 and 100 that are unramified in all quadratic fields generated by points on X0(22)
f:=DefiningPolynomial(SimplifiedModel(SmallModularCurve(N)));
A:={i:i in PrimesUpTo(100)};
for p in PrimesUpTo(100) do
    B:=check(p,f);
    if p eq 2 then 
        for k in B do
            if B ne {1} then
                A:=A diff {2};					            	// if (k mod 4) is not 1, then 2 may ramify
            end if;					            	
        end for;
    else
        if 0 in B then
            A:=A diff {p};					            	// if 0 is in B, then p may ramify
        end if;
    end if;
end for;
return A;
end function;


Table4:=[*[*22, {3, 5, 23, 31, 37, 59, 67, 71, 89, 97}*],              						// [*N, {primes that are unramified in all quadratic fields generated by points on X0(N)}*], according to Theorem 2.8
          [*23, {2, 3, 13, 29, 31, 41, 47, 71, 73}*],
          [*26, {3, 5, 7, 11, 17, 19, 31, 37, 41, 43, 47, 59, 67, 71, 73, 83, 89, 97}*],
          [*28, {3, 5, 13, 17, 19, 31, 41, 47, 59, 61, 73, 83, 89, 97}*],
          [*29, {3, 5, 11, 13, 17, 19, 31, 37, 41, 43, 47, 53, 61, 73, 79, 89, 97}*],        			// we exclude p=2 here, it was proved in Theorem 2.1.a)
          [*30, {3, 7, 13, 17, 23, 37, 43, 47, 53, 67, 73, 83, 97}*],
          [*31, {2, 5, 7, 19, 41, 59, 71, 97}*],
          [*33, {2, 7, 13, 17, 19, 29, 41, 43, 61, 73, 79, 83}*],
          [*35, {2, 3, 7, 13, 17, 23, 37, 43, 47, 53, 67, 73, 83, 97}*],
          [*39, {2, 5, 7, 11, 13, 19, 31, 37, 41, 47, 59, 61, 67, 71, 73, 79, 83, 89, 97}*],
          [*40, {3, 5, 7, 11, 13, 17, 19, 23, 31, 37, 41, 43, 47, 53, 59, 61, 67, 71, 73, 79, 83, 97}*], 	// we exclude p=2 here, it was proved in Theorem 2.1.a)
          [*41, {3, 5, 7, 11, 13, 17, 19, 29, 37, 47, 53, 61, 67, 71, 73, 79, 89, 97}*],
          [*46, {3, 13, 29, 31, 41, 47, 71, 73}*],           							// we exclude p=2 here, because it was proved in Theorem 2.1.a)
          [*47, {2, 3, 7, 17, 37, 53, 59, 61, 71, 79, 89, 97}*],
          [*48, {3, 5, 7, 11, 17, 19, 23, 29, 31, 41, 43, 47, 53, 59, 67, 71, 79, 83, 89}*],		        // we exclude p=2 here, because it was proved in Theorem 2.1.a)
          [*50, {3, 7, 11, 13, 17, 19, 23, 37, 41, 43, 47, 53, 67, 73, 83, 89, 97}*],
          [*59, {3, 5, 7, 19, 29, 41, 53, 79}*],
          [*71, {2, 3, 5, 19, 29, 37, 43, 73, 79, 83, 89}*]*];	

			


A:={}; B:={};
for i in [1..#Table4] do
    N:=Table4[i][1];							
    B:=Table4[i][2];                                                   // the set of primes that are unramified in all quadratic fields generated by points on X0(N), according to Theorem 2.8
    A:=Unramified(N);    					       // the set of primes that are unramified in all quadratic fields generated by points on X0(N), according to the function Unramified()
    assert A eq B;
end for; 


==> magma/X1_2,14_.txt <==
//
//	Model for E_u with torsion C2 x C14, mentioned at the beginning of Chapter 3, along with
//	factorizations of the j-invariant, c_4-invariant and discriminant of E_u
//	and factorization of f in F_2 used in Lemma 3.3
//





K<u>:=FunctionField(Rationals());
_<x>:=PolynomialRing(K);
F<v>:=ext<K|((u^3+u^2-2*u-1)*x*(x+1) +(x^3+x^2-2*x-1)*u*(u+1))>;

// this part is from https://math.mit.edu/~drew/X1/X1_2_14.txt
q := (u+v)/(v-u);									
t := (u-v)*(u+v)*(u+v+2)/(u^3+u^2*v+2*u^2+u*v^2+2*u*v+v^3+2*v^2);
E := EllipticCurve([0,t^2-2*q*t-2,0,-(t^2-1)*(q*t+1)^2,0]);
E;											// this is the elliptic curve E=E_u mentioned in chapter 3


// factorization of the j-invariant of the elliptic curve E from above
den_j:=Denominator(jInvariant(E));						 
num_j:=Denominator(1/jInvariant(E));
Factorization(den_j);
Factorization(num_j);

// factorization of the c_4-invariant of the elliptic curve E from above
den_c4:=Denominator(cInvariants(E)[1]);
num_c4:=Denominator(1/cInvariants(E)[1]);
Factorization(den_c4);
Factorization(num_c4);

// factorization of the discriminant of the elliptic curve E from above
den_D:=Denominator(Discriminant(E));
num_D:=Denominator(1/Discriminant(E));
Factorization(den_D);
Factorization(num_D);





// factorization of f in F_2 used in Lemma 3.3
K<u,v>:=PolynomialRing(FiniteField(2),2);
f:=(u^3 + u^2 - 2*u - 1)*v*(v + 1)+(v^3 + v^2 - 2*v - 1)*u*(u + 1);
Factorization(f);
